First detection of C$_2$H$_5$NCO in the ISM and search of other isocyanates towards the G+0.693-0.027 molecular cloud

Little is known about the chemistry of isocyanates (compounds with the functional group R-N=C=O) in the interstellar medium, as only four of them have been detected so far: isocyanate radical (NCO), isocyanic acid (HNCO), N-protonated isocyanic acid (H$_2$NCO$^+$) and methyl isocyanate (CH$_3$NCO). The molecular cloud G+0.693-0.027, located in the Galactic Centre, represents an excellent candidate to search for new isocyanates since it exhibits high abundances of the simplest ones, HNCO and CH$_3$NCO. After CH$_3$NCO, the next complex isocyanates are ethyl isocyanate (C$_2$H$_5$NCO) and vinyl isocyanate (C$_2$H$_3$NCO). Their detection in the ISM would enhance our understanding of the formation of these compounds in space. We have detected C$_2$H$_5$NCO and H$_2$NCO$^+$ towards G+0.693-0.027 (the former for the first time in the interstellar medium) with molecular abundances of (4.7$-$7.3)$\times$10$^{-11}$ and (1.0$-$1.5)$\times$10$^{-11}$, respectively. A ratio CH$_3$NCO / C$_2$H$_5$NCO = 8$\pm$1 is obtained; therefore the relative abundance determined for HNCO:CH$_3$NCO:C$_2$H$_5$NCO is 1:1/55:1/447, which implies a decrease by more than one order of magnitude going progressively from HNCO to CH$_3$NCO and to C$_2$H$_5$NCO. This is similar to what has been found for e.g. alcohols and thiols and suggests that C$_2$H$_5$NCO is likely formed on the surface of dust grains. In addition, we have obtained column density ratios of HNCO / NCO > 269, HNCO / H$_2$NCO$^+$ $\sim$ 2100 and C$_2$H$_3$NCO / C$_2$H$_5$NCO~<~4. A comparison of the Methyl~/~Ethyl ratios for isocyanates (-NCO), alcohols (-OH), formiates (HCOO-), nitriles (-CN) and thiols (-SH) is performed and shows that ethyl-derivatives may be formed more efficiently for the N-bearing molecules than for the O- and S-bearing molecules.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

